First Light And Reionisation Epoch Simulations (FLARES) XIII: The Lyman-continuum emission of high-redshift galaxies

The history of reionisation is highly dependent on the ionising properties of high-redshift galaxies. It is therefore important to have a solid understanding of how the ionising properties of galaxies are linked to physical and observable quantities. In this paper, we use the First Light and Reionisation Epoch Simulations (FLARES) to study the Lyman-continuum (LyC, i.e. hydrogen-ionising) emission of massive ($M_*>10^8\,\mathrm{M_\odot}$) galaxies at redshifts $z=5-10$. We find that the specific ionising emissivity (i.e. intrinsic ionising emissivity per unit stellar mass) decreases as stellar mass increases, due to the combined effects of increasing age and metallicity. FLARES predicts a median ionising photon production efficiency (i.e. intrinsic ionising emissivity per unit intrinsic far-UV luminosity) of $\log_{10}(\xi_{\rm ion}\rm{/erg^{-1}Hz})=25.40^{+0.16}_{-0.17}$, with values spanning the range $\log_{10}(\xi_{\rm ion}\rm{/erg^{-1}Hz})=25-25.75$. This is within the range of many observational estimates, but below some of the extremes observed. We compare the production efficiency with observable properties, and find a weak negative correlation with the UV-continuum slope, and a positive correlation with the OIII equivalent width. We also consider the dust-attenuated production efficiency (i.e. intrinsic ionising emissivity per unit dust-attenuated far-UV luminosity), and find a median of $\log_{10}(\xi_{\rm ion}\rm{/erg^{-1}Hz})\sim25.5$. Within our sample of $M_*>10^8\,\mathrm{M_\odot}$ galaxies, it is the stellar populations in low mass galaxies that contribute the most to the total ionising emissivity. Active galactic nuclei (AGN) emission accounts for $10-20$ % of the total emissivity at a given redshift, and extends the LyC luminosity function by $\sim0.5$ dex.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee_comments.txt <==
To the reviewer,

Thank you very much for your detailed comments. We have found them to be very helpful and feel enacting them has certainly improved the manuscript.

We have responded to each point below with our comments beginning with "##". In the appended manuscript we have indicated changes with bold text.

At the bottom, we have included some other changes that were made.

Best regards,

Louise Seeyave, on behalf of the authors.

########################################

Page 2, left column, line 27: Change “estimated directly” to “inferred”. Even observational values are inferred when converting some Balmer line strength to a ionizing photon production rate.
## Thank you, we have corrected this as suggested.

Page 2, left column, line 33: Change “from the galaxy SED” to “from the fitted galaxy SED model”
## Have corrected this as suggested.

Page 2, right column, line 27: The authors appear to use "emissivity" to refer to "specific ionizing emissivity" in several places. The authors should correct such instances to "specific emissivity" for short, or state here that "emissivity" is sometimes used interchangeably with "specific ionizing emissivity”.
## Thank you for pointing that out. We have corrected these instances to “specific emissivity”, since there are times when we refer to the ionising emissivity as the “emissivity”.

Page 2, right column, line 37: Change to “Figures 1-4 show…”
## We have changed this.

Page 2, right column, line 46: Second sentence of paragraph. The terminology here can perhaps be confusing. At first glance, it sounds like the authors mean the specific ionizing emissivity or production efficiency decreases, but the actual rate of production does not in principle change (past an age of ~5 Myr assuming constant SFH). I would recommend rephrasing for clarification.
## We have rephrased the sentence to “As these massive stars have very short lifespans, the total ionising emissivity of a stellar population declines steeply as it ages.”

Figure 1: In text in top panel, should an asterisk be added to the metallicity legend values to denote stellar metallicity?
## We have made this change to Figures 1 and 4.

Page 3, left column, line 57: I recommend changing to "on stellar metallicity at Z_* > 0.001" to define the Z_* notation as stellar metallicity.
## Thank you, we have changed it as suggested.

Page 3, right column, line 38: “Metals enable more efficient cooling…” What about the effect of metals on opacity?
## We have made mention of opacity: "Metals enable more efficient cooling and by the same physical process increase the opacity of stars, hence an increase in metallicity leads to stars having lower surface temperatures and consequently a lower production rate of ionising photons."

Starting paragraph of section 2.2: Define BPASS acronym.
## Done.

Section 2.3: I believe it is also possible to modify the mass limits in FSPS. Is a similar offset in production efficiency seen in those models or is this 0.15 dex boost seemingly compounded by the binary evolution treatment in BPASS?
## We have added a reference to the Shivaei 2018 study, which found a similar enhancement using a single-star BPASS model. Hence, it is unlikely that binary evolution is the main reason for this boost. (On a slightly tangential note, we have also included additional models in Figure 3 to compare the effect of changing the upper-mass limit with the effect of including binaries. In the BPASS models, decreasing the upper-mass limit from 300 to 100 Msol results in a greater decrease in the production efficiency than switching to a single-star model, especially at lower metallicities.)

Figure 4: Why are there multiple gray bands? Salpeter IMF assumes a fixed value for alpha_3. Since the Chabrier IMF is adopted in FLARES, can the authors somehow show the range of IMF slope values adopted with this IMF too? Also, the last sentence in caption should be generalized as the gray band(s) are also shown in the top panel with the specific emissivity.
## Thank you for pointing that out. We have removed the grey bands and have added the Chabrier values as data points along the alpha=2.3 axis.

Section 2: In general, I would ask the authors to consider whether references to Shivaei+18 would be appropriate when discussing systematic uncertainties in xi_ion. Shivaei+18 includes a pretty lengthy discussion of systematic uncertainties in inferring xi_ion values which this work complements with more detailed discussion including plots.
## Thank you for alerting us to this, we have added some discussion to Sections 2.2 and 2.3.

Section 3: The authors should add a short summary of the content in each sub-section of section 3 before the start of sub-section 3.1.
## Done.

When the authors quote their cut of L_UV > 10^28 erg/s/Hz, stating the corresponding M_UV value would assist in ease of comparison with observational samples. Similarly, quoting M_UV values on the top axes in Figure panels where L_UV is the x-axis would help as well.
## We have added corresponding M_UV values to the text and the plots.

Section 3.3.2: How is the ionization parameter scaled as a function of metallicity and age? Is there a reference? If not, can the authors add this to an Appendix or at least cite an in-prep paper?
## We have expanded on our ionisation parameter modelling and included a reference to Wilkins et al 2023, which contains a more comprehensive explanation.

Figure 5 caption: The quoted ordering is different from that shown in the panels.
## Thanks for spotting that, we have updated the ordering.

Section 5.4.1: “the the” typo. Also, I recommend starting a new paragraph at the subsequent sentence starting with “Moving to the lower middle panel…”
## Corrected and done.

Section 5.4.1: “The main difference is that the highly star-forming galaxies with high production efficiencies now have redder UV slopes, as a result of their strong nebular emission lines.” This is not due to lines, but rather nebular continuum emission. Citations to e.g. Byler+17 and Topping+22 would be helpful here.
## We have changed it and added the citations as suggested.

Section 5.4.2: The correlation between [OIII] EW and production efficiency has been quantified in several empirical works. Please add appropriate citations. Similarly, please add citations demonstrating alpha-enhancement in high-redshift galaxies.
## We have added the citations as suggested.

Appendix: Figure A2 should be described in-text somewhere in the Appendix.
## Appendix updated.

I see no mention of the discussion of section 2 in either the abstract nor conclusions. I would encourage the authors to mention these results somewhere as I believe the figures and text in section 2 to be generally valuable to future works assessing xi_ion.
## Thank you for pointing that out. We have added a short mention of Section 2 in the conclusion.

########################################

## In addition to the changes made above, we have added new measurements to Figures 7, 8, 9 and A1 (Saxena et al 2023 & Whitler et al. 2023). We have changed the marker legend to distinguish between values of xi_ion obtained using photometric and spectroscopic Balmer line measurements. We also realised that there was a mistake in Figure 8 - we forgot to apply a stellar mass cut. Hence, the plot has changed slightly. This doesn't affect the main result though.
